Virus2Vec: Viral Sequence Classification Using Machine Learning

Understanding the host-specificity of different families of viruses sheds light on the origin of, e.g., SARS-CoV-2, rabies, and other such zoonotic pathogens in humans. It enables epidemiologists, medical professionals, and policymakers to curb existing epidemics and prevent future ones promptly. In the family Coronaviridae (of which SARS-CoV-2 is a member), it is well-known that the spike protein is the point of contact between the virus and the host cell membrane. On the other hand, the two traditional mammalian orders, Carnivora (carnivores) and Chiroptera (bats) are recognized to be responsible for maintaining and spreading the Rabies Lyssavirus (RABV). We propose Virus2Vec, a feature-vector representation for viral (nucleotide or amino acid) sequences that enable vector-space-based machine learning models to identify viral hosts. Virus2Vec generates numerical feature vectors for unaligned sequences, allowing us to forego the computationally expensive sequence alignment step from the pipeline. Virus2Vec leverages the power of both the \emph{minimizer} and position weight matrix (PWM) to generate compact feature vectors. Using several classifiers, we empirically evaluate Virus2Vec on real-world spike sequences of Coronaviridae and rabies virus sequence data to predict the host (identifying the reservoirs of infection). Our results demonstrate that Virus2Vec outperforms the predictive accuracies of baseline and state-of-the-art methods.

==> Figures/Attributes.csv <==
IG,column,label
1.304235,746,c746
1.303446,862,c862
1.299102,1025,c1025
1.290642,952,c952
1.289372,1845,c1845
1.285279,1843,c1843
1.275765,1064,c1064
1.275612,2002,c2002
1.273149,1497,c1497
1.272411,1676,c1676
1.272025,3443,c3443
1.27147,3228,c3228
1.269673,1584,c1584
1.268139,3285,c3285
1.267617,2406,c2406
1.266663,1758,c1758
1.266191,1288,c1288
1.261826,997,c997
1.261223,734,c734
1.259215,823,c823
1.257802,2171,c2171
1.257582,1065,c1065
1.257157,1792,c1792
1.257099,1458,c1458
1.255945,1209,c1209
1.255691,2413,c2413
1.25364,1248,c1248
1.253007,1422,c1422
1.251525,861,c861
1.247533,1846,c1846
1.247031,870,c870
1.246177,2437,c2437
1.244401,1194,c1194
1.243527,2191,c2191
1.240807,2000,c2000
1.240531,1984,c1984
1.237793,2304,c2304
1.236721,1522,c1522
1.233498,195,c195
1.233295,2286,c2286
1.232842,2115,c2115
1.230774,735,c735
1.2305,1832,c1832
1.230235,733,c733
1.227502,2329,c2329
1.226852,2003,c2003
1.226743,2146,c2146
1.226457,2112,c2112
1.224813,2161,c2161
1.224435,2433,c2433
1.22372,2194,c2194
1.222503,1069,c1069
1.222295,1223,c1223
1.222267,1208,c1208
1.221711,2005,c2005
1.220294,1823,c1823
1.219848,1297,c1297
1.21955,975,c975
1.218909,2237,c2237
1.217902,2331,c2331
1.216574,3227,c3227
1.216557,1520,c1520
1.216235,2140,c2140
1.212822,385,c385
1.212423,1289,c1289
1.212188,1993,c1993
1.211606,907,c907
1.210926,1560,c1560
1.210542,2821,c2821
1.209692,1243,c1243
1.209429,821,c821
1.208709,2324,c2324
1.206273,2709,c2709
1.206224,2440,c2440
1.205983,1177,c1177
1.205632,1453,c1453
1.205586,1917,c1917
1.20555,1562,c1562
1.205355,1474,c1474
1.205249,1844,c1844
1.205168,1663,c1663
1.202772,2226,c2226
1.202632,3300,c3300
1.199789,922,c922
1.199648,820,c820
1.19916,2139,c2139
1.199155,871,c871
1.199067,1298,c1298
1.198129,2530,c2530
1.19805,1670,c1670
1.197528,1647,c1647
1.197463,798,c798
1.197451,2169,c2169
1.196371,1536,c1536
1.195183,2109,c2109
1.194943,3247,c3247
1.194702,1787,c1787
1.193874,2238,c2238
1.192455,994,c994
1.191774,2330,c2330
1.191487,2166,c2166
1.190506,2398,c2398
1.190092,2104,c2104
1.189445,2576,c2576
1.18853,1176,c1176
1.18814,3261,c3261
1.187644,2824,c2824
1.18688,1665,c1665
1.186317,1664,c1664
1.186074,1842,c1842
1.185381,2716,c2716
1.185259,882,c882
1.184077,2217,c2217
1.18319,1443,c1443
1.182926,2565,c2565
1.180936,1658,c1658
1.180912,2555,c2555
1.180776,2190,c2190
1.180029,1667,c1667
1.179955,1535,c1535
1.179184,999,c999
1.178796,1662,c1662
1.178762,3432,c3432
1.178057,467,c467
1.177753,2280,c2280
1.177421,2851,c2851
1.177098,2913,c2913
1.17669,1737,c1737
1.175713,2409,c2409
1.175693,530,c530
1.175642,2174,c2174
1.174748,445,c445
1.174702,2218,c2218
1.17409,444,c444
1.173418,2900,c2900
1.173212,2261,c2261
1.17296,2012,c2012
1.171922,1028,c1028
1.171641,2734,c2734
1.170719,1019,c1019
1.170499,921,c921
1.170224,3188,c3188
1.168882,1617,c1617
1.16759,1244,c1244
1.166726,1656,c1656
1.166661,2107,c2107
1.166167,1508,c1508
1.163751,3368,c3368
1.163598,455,c455
1.16346,2575,c2575
1.1633,2644,c2644
1.16268,387,c387
1.16262,383,c383
1.161941,1786,c1786
1.161501,1660,c1660
1.161097,1534,c1534
1.160172,1629,c1629
1.159219,2332,c2332
1.159185,2170,c2170
1.158982,892,c892
1.158435,193,c193
1.158035,3224,c3224
1.157278,992,c992
1.15725,2881,c2881
1.157192,2343,c2343
1.156567,891,c891
1.156477,2278,c2278
1.15579,2358,c2358
1.155549,3236,c3236
1.154971,1992,c1992
1.15494,1830,c1830
1.153807,216,c216
1.153483,1831,c1831
1.153468,1855,c1855
1.152465,2215,c2215
1.152218,1847,c1847
1.151801,2689,c2689
1.150667,1241,c1241
1.150394,744,c744
1.150245,1269,c1269
1.149155,1210,c1210
1.149046,3191,c3191
1.14903,2558,c2558
1.148647,1999,c1999
1.14853,2224,c2224
1.147824,2896,c2896
1.147663,3404,c3404
1.1472,2180,c2180
1.146724,867,c867
1.146715,1420,c1420
1.146339,1627,c1627
1.145775,2105,c2105
1.145645,1211,c1211
1.145493,1531,c1531
1.145423,2143,c2143
1.144005,1164,c1164
1.143847,2192,c2192
1.143499,1430,c1430
1.143476,1191,c1191
1.143469,1678,c1678
1.14321,1449,c1449
1.143097,2056,c2056
1.142493,205,c205
1.142245,1649,c1649
1.141938,3433,c3433
1.141833,2512,c2512
1.141046,471,c471
1.140797,2673,c2673
1.140548,2458,c2458
1.140332,2631,c2631
1.139433,3424,c3424
1.139391,2016,c2016
1.139209,482,c482
1.138873,2456,c2456
1.138052,905,c905
1.137981,2195,c2195
1.137427,1225,c1225
1.137418,799,c799
1.137242,1734,c1734
1.136939,993,c993
1.136756,1518,c1518
1.136189,727,c727
1.135959,1559,c1559
1.135858,2859,c2859
1.135806,2737,c2737
1.135321,1583,c1583
1.135093,500,c500
1.134734,3205,c3205
1.133708,2113,c2113
1.133699,2250,c2250
1.133092,427,c427
1.132877,2578,c2578
1.132671,1224,c1224
1.132656,192,c192
1.132098,1173,c1173
1.132013,2110,c2110
1.131823,3232,c3232
1.130735,1070,c1070
1.130241,904,c904
1.130179,1614,c1614
1.129778,468,c468
1.128094,3290,c3290
1.127573,1294,c1294
1.127344,2882,c2882
1.127274,2463,c2463
1.126389,2327,c2327
1.126308,1666,c1666
1.126146,1613,c1613
1.124836,2454,c2454
1.124794,3293,c3293
1.12369,1623,c1623
1.123337,3250,c3250
1.12299,2078,c2078
1.122434,1668,c1668
1.121158,2554,c2554
1.12001,869,c869
1.11996,3233,c3233
1.119898,3311,c3311
1.119693,909,c909
1.11942,2811,c2811
1.119,484,c484
1.118976,3420,c3420
1.118375,1996,c1996
1.117748,1163,c1163
1.117285,1075,c1075
1.116718,2563,c2563
1.116552,3482,c3482
1.116523,2422,c2422
1.116406,2445,c2445
1.116168,1190,c1190
1.115582,3402,c3402
1.115322,3318,c3318
1.114982,2361,c2361
1.112776,1234,c1234
1.112616,2464,c2464
1.112412,1671,c1671
1.112299,1448,c1448
1.112287,1169,c1169
1.111527,3436,c3436
1.110495,2751,c2751
1.110492,3251,c3251
1.109971,2338,c2338
1.109926,2894,c2894
1.108697,2736,c2736
1.107961,2438,c2438
1.107289,1841,c1841
1.10666,1021,c1021
1.10604,2337,c2337
1.105751,738,c738
1.104742,903,c903
1.104452,2608,c2608
1.104123,1439,c1439
1.104101,2251,c2251
1.102675,1022,c1022
1.102029,2168,c2168
1.101683,2434,c2434
1.100839,1836,c1836
1.099752,2216,c2216
1.098898,1648,c1648
1.098718,2222,c2222
1.098645,801,c801
1.098561,1500,c1500
1.098129,2172,c2172
1.09808,1233,c1233
1.098072,3239,c3239
1.097339,1015,c1015
1.096328,2004,c2004
1.095879,753,c753
1.095834,2759,c2759
1.095678,2328,c2328
1.095113,529,c529
1.094785,2277,c2277
1.094759,3256,c3256
1.09468,743,c743
1.094487,1757,c1757
1.094394,929,c929
1.092697,1798,c1798
1.092372,2525,c2525
1.091896,2916,c2916
1.091834,2069,c2069
1.091361,457,c457
1.091037,3405,c3405
1.090555,1673,c1673
1.090327,1985,c1985
1.090015,900,c900
1.09,2384,c2384
1.089416,2603,c2603
1.088797,1556,c1556
1.088393,1586,c1586
1.087618,3243,c3243
1.087106,3271,c3271
1.086783,218,c218
1.086504,1674,c1674
1.086389,883,c883
1.084797,386,c386
1.084465,2439,c2439
1.084389,2610,c2610
1.084362,3408,c3408
1.084277,2323,c2323
1.084258,2429,c2429
1.083763,1764,c1764
1.083399,2843,c2843
1.083258,2706,c2706
1.082793,2741,c2741
1.082752,1188,c1188
1.082719,283,c283
1.081797,1507,c1507
1.081441,1427,c1427
1.081398,3409,c3409
1.080495,2197,c2197
1.080321,1633,c1633
1.08015,1268,c1268
1.080019,1574,c1574
1.079763,1632,c1632
1.079723,2259,c2259
1.079591,3294,c3294
1.07915,2038,c2038
1.078518,2219,c2219
1.078145,3257,c3257
1.07808,2593,c2593
1.078003,1532,c1532
1.077451,2431,c2431
1.077144,1073,c1073
1.076432,886,c886
1.076285,2713,c2713
1.075225,2849,c2849
1.075072,747,c747
1.074879,1286,c1286
1.074821,2619,c2619
1.072563,2560,c2560
1.070807,2883,c2883
1.070398,3407,c3407
1.069994,1023,c1023
1.06992,1555,c1555
1.069464,1753,c1753
1.069399,1460,c1460
1.069389,1017,c1017
1.069312,1016,c1016
1.069098,442,c442
1.068265,1612,c1612
1.06755,2588,c2588
1.067402,1571,c1571
1.066889,930,c930
1.065892,1570,c1570
1.065755,1654,c1654
1.06508,1466,c1466
1.063933,1187,c1187
1.061659,2494,c2494
1.061617,730,c730
1.061392,2605,c2605
1.061339,2233,c2233
1.061197,1625,c1625
1.06066,3237,c3237
1.060555,198,c198
1.06046,736,c736
1.059741,2179,c2179
1.059416,1240,c1240
1.059124,1995,c1995
1.058602,3313,c3313
1.058266,1721,c1721
1.05691,443,c443
1.056522,1193,c1193
1.056134,1503,c1503
1.054609,2313,c2313
1.054453,1834,c1834
1.053959,2307,c2307
1.052662,3207,c3207
1.051715,2453,c2453
1.050676,1473,c1473
1.050143,797,c797
1.050087,194,c194
1.049839,2258,c2258
1.049626,3260,c3260
1.04939,1496,c1496
1.049252,2220,c2220
1.049247,3479,c3479
1.049195,2322,c2322
1.048567,2423,c2423
1.046837,897,c897
1.046563,1711,c1711
1.046354,1557,c1557
1.046228,1068,c1068
1.044961,2426,c2426
1.044857,2333,c2333
1.044657,2867,c2867
1.043512,1581,c1581
1.042609,2225,c2225
1.042392,2160,c2160
1.04239,2682,c2682
1.042245,1824,c1824
1.041907,2399,c2399
1.040961,1859,c1859
1.040225,3464,c3464
1.039687,2015,c2015
1.039545,2825,c2825
1.038764,2442,c2442
1.038421,1072,c1072
1.036926,2357,c2357
1.036309,966,c966
1.036221,3186,c3186
1.035928,2167,c2167
1.035025,931,c931
1.034879,1719,c1719
1.034601,1071,c1071
1.033592,951,c951
1.033565,2223,c2223
1.033385,3187,c3187
1.033325,2629,c2629
1.032733,3327,c3327
1.032372,2890,c2890
1.031934,2138,c2138
1.031736,1162,c1162
1.03171,1066,c1066
1.031692,2326,c2326
1.030464,1768,c1768
1.030133,1712,c1712
1.029002,1797,c1797
1.028097,3371,c3371
1.027646,1679,c1679
1.026585,2177,c2177
1.026074,1519,c1519
1.025623,217,c217
1.025207,1857,c1857
1.025162,1488,c1488
1.02467,2173,c2173
1.024472,2551,c2551
1.024149,1732,c1732
1.023522,1997,c1997
1.022923,3438,c3438
1.022889,3259,c3259
1.022715,1293,c1293
1.022292,528,c528
1.02229,2319,c2319
1.022208,1161,c1161
1.021089,857,c857
1.020672,2557,c2557
1.020102,1769,c1769
1.019835,902,c902
1.019447,1646,c1646
1.018879,1717,c1717
1.018879,3312,c3312
1.018475,1063,c1063
1.018425,1165,c1165
1.018377,928,c928
1.01819,2236,c2236
1.017494,1837,c1837
1.016428,2041,c2041
1.016388,1495,c1495
1.016288,2455,c2455
1.016096,1553,c1553
1.015395,1261,c1261
1.015022,2339,c2339
1.014977,2193,c2193
1.014793,1461,c1461
1.01388,1569,c1569
1.012619,3297,c3297
1.012499,207,c207
1.012471,209,c209
1.012342,1669,c1669
1.01214,2374,c2374
1.012047,911,c911
1.010869,2813,c2813
1.010528,384,c384
1.010015,1651,c1651
1.009938,1486,c1486
1.009712,2650,c2650
1.0092,2441,c2441
1.0087,1628,c1628
1.008285,2158,c2158
1.007899,3241,c3241
1.007745,425,c425
1.007302,483,c483
1.006512,1733,c1733
1.006028,1760,c1760
1.005984,1756,c1756
1.004837,1067,c1067
1.004158,2727,c2727
1.00415,1558,c1558
1.004034,2794,c2794
1.003897,3359,c3359
1.003534,1407,c1407
1.003515,2293,c2293
1.003426,1451,c1451
1.002975,2446,c2446
1.002934,2040,c2040
1.002121,1455,c1455
1.001516,3231,c3231
1.001386,3299,c3299
0.997852,1744,c1744
0.997602,865,c865
0.995319,1718,c1718
0.994346,1521,c1521
0.994154,2065,c2065
0.994063,1573,c1573
0.993807,1690,c1690
0.991834,974,c974
0.991728,1582,c1582
0.991355,2295,c2295
0.991294,3265,c3265
0.990402,2523,c2523
0.989672,1296,c1296
0.989423,1285,c1285
0.989402,2137,c2137
0.989127,3322,c3322
0.989097,890,c890
0.988816,901,c901
0.988719,1616,c1616
0.988627,1579,c1579
0.987864,1255,c1255
0.987674,2410,c2410
0.987603,3439,c3439
0.987301,3441,c3441
0.986026,2814,c2814
0.986008,2019,c2019
0.984866,1694,c1694
0.98435,971,c971
0.984235,1203,c1203
0.983861,2359,c2359
0.981438,1246,c1246
0.980859,2306,c2306
0.97989,749,c749
0.979581,197,c197
0.978494,1575,c1575
0.977649,2301,c2301
0.977097,976,c976
0.976615,2888,c2888
0.976107,513,c513
0.975269,2175,c2175
0.975226,864,c864
0.974721,1672,c1672
0.974472,1580,c1580
0.973725,2018,c2018
0.973468,1452,c1452
0.972768,2144,c2144
0.972716,1825,c1825
0.97261,1171,c1171
0.972166,1410,c1410
0.972022,2817,c2817
0.971455,898,c898
0.971391,3244,c3244
0.970968,3406,c3406
0.96951,1469,c1469
0.968045,1228,c1228
0.967971,3249,c3249
0.96751,948,c948
0.967073,1189,c1189
0.966922,1254,c1254
0.966688,1409,c1409
0.966208,1413,c1413
0.965916,1412,c1412
0.96569,986,c986
0.965352,3353,c3353
0.965025,3212,c3212
0.964796,2116,c2116
0.964346,884,c884
0.962597,1253,c1253
0.960463,1751,c1751
0.96043,2915,c2915
0.959937,1174,c1174
0.959551,1411,c1411
0.959248,2182,c2182
0.958769,972,c972
0.958079,2895,c2895
0.957432,2181,c2181
0.957423,1247,c1247
0.956912,2342,c2342
0.956912,1763,c1763
0.956656,2548,c2548
0.956441,2804,c2804
0.955634,1745,c1745
0.954294,1414,c1414
0.953612,2053,c2053
0.953266,998,c998
0.95313,196,c196
0.952851,1441,c1441
0.952009,860,c860
0.951881,2268,c2268
0.951747,2159,c2159
0.949361,2622,c2622
0.94918,1731,c1731
0.948626,2871,c2871
0.948531,2060,c2060
0.948175,3298,c3298
0.947658,1034,c1034
0.947602,2292,c2292
0.946819,737,c737
0.946575,2637,c2637
0.946561,1192,c1192
0.943422,1655,c1655
0.943221,1799,c1799
0.942192,3255,c3255
0.941261,1415,c1415
0.940743,2635,c2635
0.940591,2884,c2884
0.939932,2877,c2877
0.939325,1408,c1408
0.938876,2267,c2267
0.938482,2255,c2255
0.938455,2844,c2844
0.938172,2234,c2234
0.937044,2477,c2477
0.936481,2380,c2380
0.936183,2404,c2404
0.936156,1835,c1835
0.934999,1249,c1249
0.934594,2311,c2311
0.934588,2841,c2841
0.934065,1505,c1505
0.93405,2050,c2050
0.933788,446,c446
0.933133,1201,c1201
0.932594,2119,c2119
0.931805,888,c888
0.931588,1747,c1747
0.930962,3189,c3189
0.930573,1749,c1749
0.930374,1761,c1761
0.930214,2312,c2312
0.930102,2646,c2646
0.929896,1001,c1001
0.929803,1983,c1983
0.929775,1423,c1423
0.929709,1566,c1566
0.929207,2627,c2627
0.929016,3419,c3419
0.928218,1442,c1442
0.927872,2302,c2302
0.925534,2114,c2114
0.92504,2407,c2407
0.924892,1242,c1242
0.924363,502,c502
0.924293,3417,c3417
0.923829,2047,c2047
0.923307,2561,c2561
0.923283,1528,c1528
0.922599,2621,c2621
0.92253,2142,c2142
0.921043,1292,c1292
0.920712,270,c270
0.92052,2269,c2269
0.920269,1200,c1200
0.918829,731,c731
0.916413,2008,c2008
0.916338,1723,c1723
0.916161,2589,c2589
0.915308,2466,c2466
0.915291,1517,c1517
0.914444,726,c726
0.914342,2782,c2782
0.914336,1565,c1565
0.914284,1858,c1858
0.914152,2419,c2419
0.91408,1537,c1537
0.913579,2754,c2754
0.912871,2670,c2670
0.91238,2460,c2460
0.912214,2039,c2039
0.912077,1166,c1166
0.911573,2620,c2620
0.911487,1444,c1444
0.911335,2444,c2444
0.910457,858,c858
0.910286,1459,c1459
0.909775,2290,c2290
0.909632,2549,c2549
0.908995,3414,c3414
0.908453,1267,c1267
0.908441,1000,c1000
0.907527,906,c906
0.906868,1418,c1418
0.906487,3440,c3440
0.90641,2827,c2827
0.906056,2812,c2812
0.905386,3317,c3317
0.904971,1291,c1291
0.904724,2248,c2248
0.904721,2837,c2837
0.90318,1284,c1284
0.902058,2063,c2063
0.901841,2247,c2247
0.901682,745,c745
0.900386,1767,c1767
0.900354,2067,c2067
0.900255,3230,c3230
0.899329,1788,c1788
0.898224,1746,c1746
0.897185,1854,c1854
0.897123,2147,c2147
0.896823,1748,c1748
0.89604,2886,c2886
0.895534,751,c751
0.895066,3397,c3397
0.894712,2285,c2285
0.893663,1919,c1919
0.893203,1416,c1416
0.893131,2007,c2007
0.892626,1703,c1703
0.892578,2864,c2864
0.891956,1510,c1510
0.890084,2547,c2547
0.889913,1256,c1256
0.888815,2887,c2887
0.888652,2533,c2533
0.888516,910,c910
0.887433,2108,c2108
0.88647,2858,c2858
0.885631,3435,c3435
0.885355,2645,c2645
0.88496,1652,c1652
0.884132,1230,c1230
0.882944,1765,c1765
0.882898,3483,c3483
0.882696,1290,c1290
0.881633,447,c447
0.881451,2803,c2803
0.881436,3442,c3442
0.880999,1677,c1677
0.880503,2616,c2616
0.880331,1432,c1432
0.880326,1702,c1702
0.879887,2386,c2386
0.879762,2655,c2655
0.879678,1653,c1653
0.879085,1489,c1489
0.878843,3437,c3437
0.878765,1231,c1231
0.876547,1202,c1202
0.876082,800,c800
0.875944,2022,c2022
0.875939,3248,c3248
0.875809,3252,c3252
0.875197,1020,c1020
0.874388,3266,c3266
0.873367,2183,c2183
0.873171,3245,c3245
0.872671,2495,c2495
0.872533,2356,c2356
0.871553,2257,c2257
0.871538,2254,c2254
0.871181,456,c456
0.870298,2647,c2647
0.869924,2632,c2632
0.868265,2497,c2497
0.868047,1994,c1994
0.865382,995,c995
0.865379,2861,c2861
0.865307,426,c426
0.864581,1631,c1631
0.864149,1998,c1998
0.862707,1624,c1624
0.862329,1701,c1701
0.862251,2385,c2385
0.861457,1440,c1440
0.861193,3394,c3394
0.860215,470,c470
0.860125,868,c868
0.859408,1229,c1229
0.85929,2141,c2141
0.85892,818,c818
0.857001,973,c973
0.855902,3202,c3202
0.855802,2653,c2653
0.855296,199,c199
0.855094,1691,c1691
0.855076,2721,c2721
0.854986,3412,c3412
0.85456,2373,c2373
0.853691,2383,c2383
0.853514,1626,c1626
0.851641,2926,c2926
0.851068,3210,c3210
0.850952,3321,c3321
0.850759,382,c382
0.849565,1568,c1568
0.84783,2876,c2876
0.847317,908,c908
0.846578,1265,c1265
0.84625,3396,c3396
0.845753,2021,c2021
0.845349,2592,c2592
0.844912,3246,c3246
0.844696,2579,c2579
0.844511,1226,c1226
0.844079,2818,c2818
0.843049,2117,c2117
0.841673,2892,c2892
0.839746,531,c531
0.839319,750,c750
0.838718,2889,c2889
0.837561,3263,c3263
0.837371,2341,c2341
0.837269,1276,c1276
0.835995,1741,c1741
0.834778,1739,c1739
0.832348,1705,c1705
0.832234,3242,c3242
0.832058,3283,c3283
0.831732,1710,c1710
0.830247,2809,c2809
0.829308,1464,c1464
0.828571,2378,c2378
0.828439,2057,c2057
0.828299,2872,c2872
0.826973,2303,c2303
0.82694,2260,c2260
0.826081,2389,c2389
0.825882,2815,c2815
0.825264,2155,c2155
0.82515,1982,c1982
0.82432,1199,c1199
0.823984,3425,c3425
0.8238,1585,c1585
0.823782,2430,c2430
0.823447,1232,c1232
0.823225,2524,c2524
0.823004,1501,c1501
0.822199,2836,c2836
0.821952,1467,c1467
0.821924,1424,c1424
0.821621,3457,c3457
0.820915,1523,c1523
0.820646,2459,c2459
0.819373,2919,c2919
0.818589,2816,c2816
0.818061,2614,c2614
0.81764,1438,c1438
0.816757,3477,c3477
0.815584,2733,c2733
0.815392,3481,c3481
0.814677,2707,c2707
0.814186,1736,c1736
0.813869,1437,c1437
0.813316,2282,c2282
0.811873,3459,c3459
0.811624,2452,c2452
0.810779,2388,c2388
0.810572,1032,c1032
0.8105,1470,c1470
0.810353,1704,c1704
0.809517,3411,c3411
0.808383,2054,c2054
0.808307,2529,c2529
0.808194,2001,c2001
0.807629,728,c728
0.807277,1236,c1236
0.806905,2805,c2805
0.806803,2652,c2652
0.806794,1722,c1722
0.806501,2443,c2443
0.806338,1657,c1657
0.80581,1435,c1435
0.805382,949,c949
0.805138,1235,c1235
0.804885,2425,c2425
0.804641,1239,c1239
0.803984,312,c312
0.803722,2052,c2052
0.803693,2424,c2424
0.803357,3208,c3208
0.802166,1699,c1699
0.801927,3324,c3324
0.799941,2760,c2760
0.799015,3350,c3350
0.798009,3349,c3349
0.797442,3367,c3367
0.797394,1237,c1237
0.797009,2288,c2288
0.796882,2405,c2405
0.795859,1630,c1630
0.795568,208,c208
0.795369,2628,c2628
0.793839,3398,c3398
0.793784,2382,c2382
0.792815,2294,c2294
0.792703,1766,c1766
0.792541,2580,c2580
0.792351,2435,c2435
0.792237,1172,c1172
0.792185,2249,c2249
0.791197,1468,c1468
0.790202,1283,c1283
0.789254,3490,c3490
0.787651,1445,c1445
0.787329,3270,c3270
0.786887,3203,c3203
0.786562,1618,c1618
0.785921,3458,c3458
0.785054,3325,c3325
0.784796,887,c887
0.784756,1578,c1578
0.78351,2891,c2891
0.783364,1661,c1661
0.783261,2006,c2006
0.782769,2685,c2685
0.782324,313,c313
0.781506,1245,c1245
0.781319,2604,c2604
0.781201,1207,c1207
0.780069,1538,c1538
0.780043,2795,c2795
0.779439,1275,c1275
0.778924,3272,c3272
0.7783,1502,c1502
0.778039,1431,c1431
0.775989,1282,c1282
0.774215,1964,c1964
0.772382,501,c501
0.771332,2922,c2922
0.77067,2079,c2079
0.770518,2681,c2681
0.768727,2924,c2924
0.768673,3403,c3403
0.768632,3418,c3418
0.768127,3292,c3292
0.76782,2291,c2291
0.767719,2068,c2068
0.766486,2832,c2832
0.765086,1450,c1450
0.76484,3314,c3314
0.764598,2885,c2885
0.764454,1675,c1675
0.764225,1280,c1280
0.763653,2020,c2020
0.763597,2037,c2037
0.763572,3489,c3489
0.763069,2807,c2807
0.762941,2609,c2609
0.762646,2281,c2281
0.762466,3465,c3465
0.759966,1462,c1462
0.759213,2051,c2051
0.758839,2046,c2046
0.757128,2118,c2118
0.756753,2730,c2730
0.75667,2531,c2531
0.756088,1554,c1554
0.755834,1281,c1281
0.754834,819,c819
0.754394,2340,c2340
0.754386,2617,c2617
0.752503,2710,c2710
0.75007,2879,c2879
0.749218,2221,c2221
0.747923,2602,c2602
0.747897,1791,c1791
0.746915,2145,c2145
0.746467,2544,c2544
0.746038,2918,c2918
0.744544,2740,c2740
0.743382,1563,c1563
0.742102,2921,c2921
0.740587,1454,c1454
0.740056,2750,c2750
0.737574,2862,c2862
0.736838,469,c469
0.735053,2674,c2674
0.733156,3295,c3295
0.731675,1456,c1456
0.730926,1968,c1968
0.730525,2723,c2723
0.729984,1287,c1287
0.729324,3369,c3369
0.728955,1490,c1490
0.728924,1963,c1963
0.723275,885,c885
0.723077,2420,c2420
0.722503,3296,c3296
0.721762,2648,c2648
0.720081,1806,c1806
0.719776,2375,c2375
0.718927,1498,c1498
0.718423,1967,c1967
0.716756,1966,c1966
0.714516,1743,c1743
0.714056,2062,c2062
0.713756,2036,c2036
0.711862,1180,c1180
0.711165,2729,c2729
0.708952,2498,c2498
0.706903,2178,c2178
0.706347,2874,c2874
0.705245,3365,c3365
0.704118,2305,c2305
0.703151,1179,c1179
0.703145,2492,c2492
0.700933,2478,c2478
0.69922,1527,c1527
0.697408,2227,c2227
0.696308,3423,c3423
0.696114,2360,c2360
0.69334,2231,c2231
0.693147,2284,c2284
0.690698,2820,c2820
0.690383,1181,c1181
0.689741,3401,c3401
0.687512,1252,c1252
0.686022,2901,c2901
0.684039,2499,c2499
0.683878,996,c996
0.683681,2283,c2283
0.683594,2613,c2613
0.682169,3410,c3410
0.681039,2677,c2677
0.679384,1264,c1264
0.678899,2755,c2755
0.678673,3326,c3326
0.678352,1178,c1178
0.678134,2232,c2232
0.677822,2106,c2106
0.676293,2176,c2176
0.675239,3395,c3395
0.674642,1693,c1693
0.674318,2749,c2749
0.673843,2262,c2262
0.672318,822,c822
0.670753,1567,c1567
0.670573,1417,c1417
0.669378,2503,c2503
0.668276,2556,c2556
0.667623,1822,c1822
0.666485,2287,c2287
0.665778,2623,c2623
0.665104,2401,c2401
0.663969,1853,c1853
0.663965,2550,c2550
0.66364,3426,c3426
0.663283,2370,c2370
0.661294,1168,c1168
0.66116,3309,c3309
0.6603,2252,c2252
0.659249,2607,c2607
0.659241,2785,c2785
0.655467,1750,c1750
0.653598,3310,c3310
0.652955,1238,c1238
0.652936,3427,c3427
0.652577,1484,c1484
0.650682,1752,c1752
0.650512,2256,c2256
0.649208,2325,c2325
0.647905,2403,c2403
0.64766,1572,c1572
0.647208,2432,c2432
0.647091,1700,c1700
0.642799,2320,c2320
0.642242,191,c191
0.640502,1533,c1533
0.639922,2712,c2712
0.639841,1965,c1965
0.636689,3370,c3370
0.636682,3428,c3428
0.635464,2164,c2164
0.634865,3190,c3190
0.633192,2761,c2761
0.630986,2165,c2165
0.627965,2783,c2783
0.625419,2738,c2738
0.623702,1576,c1576
0.623599,1499,c1499
0.623476,271,c271
0.622495,2708,c2708
0.621051,2064,c2064
0.617538,2447,c2447
0.615666,2080,c2080
0.611919,402,c402
0.611612,1074,c1074
0.611506,284,c284
0.611215,1548,c1548
0.611082,1033,c1033
0.608259,1024,c1024
0.607163,410,c410
0.607052,2606,c2606
0.605661,286,c286
0.601967,3460,c3460
0.598908,729,c729
0.597355,2377,c2377
0.597224,1485,c1485
0.596172,2583,c2583
0.594863,3229,c3229
0.594449,756,c756
0.593132,2253,c2253
0.592288,2728,c2728
0.591064,400,c400
0.590625,401,c401
0.587854,3316,c3316
0.585992,757,c757
0.585478,380,c380
0.584591,282,c282
0.582879,2618,c2618
0.577543,2476,c2476
0.575236,285,c285
0.574868,3462,c3462
0.574493,1487,c1487
0.572946,534,c534
0.568171,1421,c1421
0.567364,428,c428
0.567058,1274,c1274
0.566606,1160,c1160
0.564333,533,c533
0.563522,1860,c1860
0.563278,2014,c2014
0.562881,2017,c2017
0.56054,2484,c2484
0.560136,2371,c2371
0.559885,3389,c3389
0.555922,246,c246
0.555107,532,c532
0.552029,2184,c2184
0.551811,2381,c2381
0.546587,2590,c2590
0.546267,3373,c3373
0.544664,2657,c2657
0.543461,1509,c1509
0.542968,2162,c2162
0.542,755,c755
0.541943,1561,c1561
0.54124,732,c732
0.540395,2687,c2687
0.540156,245,c245
0.53872,3258,c3258
0.538588,3399,c3399
0.534122,2691,c2691
0.533691,466,c466
0.533447,1577,c1577
0.533281,2690,c2690
0.528193,1266,c1266
0.526972,2678,c2678
0.524146,3269,c3269
0.523096,514,c514
0.519124,1918,c1918
0.515078,3201,c3201
0.512068,2511,c2511
0.509002,2427,c2427
0.507331,3431,c3431
0.506695,2461,c2461
0.506653,2917,c2917
0.503764,3225,c3225
0.501746,2493,c2493
0.499215,2279,c2279
0.498375,536,c536
0.496866,349,c349
0.493231,2289,c2289
0.493054,381,c381
0.492322,403,c403
0.491386,2111,c2111
0.490307,3264,c3264
0.489394,3338,c3338
0.488318,866,c866
0.487944,3354,c3354
0.486187,2656,c2656
0.484819,2679,c2679
0.484781,2914,c2914
0.484233,796,c796
0.484071,3463,c3463
0.483098,2878,c2878
0.482827,2633,c2633
0.482686,3356,c3356
0.482192,1057,c1057
0.481666,2536,c2536
0.481254,3346,c3346
0.480215,1530,c1530
0.479685,350,c350
0.479487,2925,c2925
0.478769,1055,c1055
0.47868,2638,c2638
0.477598,2081,c2081
0.477438,2376,c2376
0.476248,2344,c2344
0.473073,458,c458
0.472379,1790,c1790
0.471002,1524,c1524
0.470272,2416,c2416
0.469436,1212,c1212
0.468616,1650,c1650
0.468325,2696,c2696
0.466691,1045,c1045
0.465764,2462,c2462
0.465643,2465,c2465
0.464943,1793,c1793
0.46478,2239,c2239
0.464355,1262,c1262
0.46198,2695,c2695
0.461243,1796,c1796
0.461199,863,c863
0.460973,3273,c3273
0.45941,3328,c3328
0.458829,795,c795
0.457977,486,c486
0.457837,2692,c2692
0.456113,3288,c3288
0.456086,1988,c1988
0.45506,1986,c1986
0.454914,2436,c2436
0.454644,2923,c2923
0.453538,489,c489
0.4532,2577,c2577
0.453114,3336,c3336
0.452961,3287,c3287
0.452176,3274,c3274
0.451985,1044,c1044
0.451929,2643,c2643
0.451071,3339,c3339
0.450595,1058,c1058
0.450375,2742,c2742
0.45024,1043,c1043
0.449826,465,c465
0.449478,2711,c2711
0.448568,1989,c1989
0.448123,1707,c1707
0.44724,793,c793
0.446905,3342,c3342
0.445255,1221,c1221
0.444362,792,c792
0.444269,2049,c2049
0.444206,1219,c1219
0.443951,3454,c3454
0.443247,535,c535
0.442824,1851,c1851
0.442538,487,c487
0.440966,2702,c2702
0.440432,274,c274
0.439409,835,c835
0.439258,3289,c3289
0.438522,1852,c1852
0.438005,3452,c3452
0.437982,2163,c2163
0.437909,3400,c3400
0.43745,1526,c1526
0.437194,1047,c1047
0.436594,1588,c1588
0.43589,3451,c3451
0.43567,2355,c2355
0.435304,3355,c3355
0.434487,1186,c1186
0.434467,859,c859
0.432525,2387,c2387
0.432182,3416,c3416
0.432087,488,c488
0.430878,3453,c3453
0.4295,2597,c2597
0.429377,3340,c3340
0.429105,1046,c1046
0.428463,3275,c3275
0.427987,1856,c1856
0.427158,1042,c1042
0.426726,2496,c2496
0.426241,2699,c2699
0.42526,2654,c2654
0.424665,2698,c2698
0.424306,1054,c1054
0.424303,1463,c1463
0.42386,2505,c2505
0.423041,2500,c2500
0.422095,2501,c2501
0.421869,2156,c2156
0.421715,3456,c3456
0.421589,817,c817
0.421434,2808,c2808
0.420951,794,c794
0.419469,3341,c3341
0.419288,2414,c2414
0.41903,3343,c3343
0.418591,1220,c1220
0.416172,1706,c1706
0.415878,1759,c1759
0.415859,373,c373
0.413162,1850,c1850
0.413143,2744,c2744
0.412534,3267,c3267
0.41248,3286,c3286
0.409952,1056,c1056
0.409439,2819,c2819
0.408571,1871,c1871
0.406028,3347,c3347
0.403234,3345,c3345
0.402199,2717,c2717
0.398823,1465,c1465
0.39816,2810,c2810
0.396292,2748,c2748
0.396079,1659,c1659
0.396049,1738,c1738
0.395472,275,c275
0.393844,2703,c2703
0.392464,2428,c2428
0.391313,2863,c2863
0.390987,2701,c2701
0.389777,2395,c2395
0.389519,836,c836
0.388838,2731,c2731
0.387559,3337,c3337
0.387029,2704,c2704
0.384009,2694,c2694
0.383991,2671,c2671
0.383885,2634,c2634
0.382451,2705,c2705
0.38123,3291,c3291
0.381148,2700,c2700
0.379742,2790,c2790
0.379703,2715,c2715
0.379411,1872,c1872
0.379122,3320,c3320
0.378744,3206,c3206
0.378681,1525,c1525
0.37838,805,c805
0.377605,2693,c2693
0.377319,2396,c2396
0.376919,404,c404
0.376737,3344,c3344
0.376132,791,c791
0.375407,2066,c2066
0.374411,1051,c1051
0.374339,3348,c3348
0.372489,398,c398
0.371408,2806,c2806
0.37123,2697,c2697
0.369478,912,c912
0.369302,834,c834
0.366989,825,c825
0.366305,2553,c2553
0.364761,2612,c2612
0.363597,790,c790
0.363282,1013,c1013
0.361403,3422,c3422
0.361298,399,c399
0.360948,1218,c1218
0.360853,812,c812
0.36078,2898,c2898
0.360489,810,c810
0.359189,759,c759
0.358563,1052,c1052
0.358448,244,c244
0.358335,2566,c2566
0.357753,1053,c1053
0.355739,832,c832
0.355518,830,c830
0.355091,760,c760
0.354772,1916,c1916
0.354589,1987,c1987
0.353999,3351,c3351
0.353199,806,c806
0.353147,2897,c2897
0.353121,405,c405
0.351038,785,c785
0.350807,3455,c3455
0.350768,1012,c1012
0.349952,766,c766
0.349842,1014,c1014
0.349501,833,c833
0.348534,436,c436
0.348407,374,c374
0.347435,263,c263
0.347097,264,c264
0.346251,338,c338
0.345439,435,c435
0.345421,2412,c2412
0.345188,764,c764
0.344343,3204,c3204
0.343492,3388,c3388
0.343032,2899,c2899
0.342741,418,c418
0.341643,789,c789
0.340485,2735,c2735
0.339845,397,c397
0.339742,787,c787
0.33927,2518,c2518
0.339267,289,c289
0.339232,339,c339
0.338338,783,c783
0.338077,2545,c2545
0.338048,452,c452
0.337399,831,c831
0.336581,763,c763
0.336504,788,c788
0.336342,2756,c2756
0.336317,3240,c3240
0.33616,419,c419
0.33491,421,c421
0.333949,265,c265
0.333528,257,c257
0.333421,1849,c1849
0.333394,3315,c3315
0.333382,357,c357
0.33243,355,c355
0.332226,337,c337
0.332018,807,c807
0.331867,420,c420
0.331732,758,c758
0.330863,360,c360
0.32862,809,c809
0.328353,3323,c3323
0.327969,309,c309
0.327728,358,c358
0.327616,299,c299
0.327544,510,c510
0.327351,288,c288
0.326578,2136,c2136
0.326135,433,c433
0.325505,808,c808
0.325292,2724,c2724
0.324841,391,c391
0.324749,226,c226
0.324704,389,c389
0.32406,321,c321
0.323798,366,c366
0.323397,261,c261
0.323072,769,c769
0.322055,2927,c2927
0.321882,292,c292
0.321611,392,c392
0.321387,767,c767
0.321114,765,c765
0.32096,2071,c2071
0.320372,359,c359
0.320301,227,c227
0.320152,422,c422
0.319961,2070,c2070
0.319754,762,c762
0.319376,2586,c2586
0.31936,340,c340
0.319356,388,c388
0.319045,322,c322
0.31861,293,c293
0.318037,3238,c3238
0.317605,291,c291
0.317296,761,c761
0.316847,768,c768
0.316676,423,c423
0.316577,829,c829
0.316428,1250,c1250
0.316321,411,c411
0.316112,225,c225
0.315809,826,c826
0.315674,2120,c2120
0.315458,224,c224
0.315232,298,c298
0.31431,258,c258
0.313076,390,c390
0.311756,424,c424
0.311512,2762,c2762
0.310358,803,c803
0.30995,784,c784
0.309709,2072,c2072
0.309236,3480,c3480
0.308836,2928,c2928
0.308524,356,c356
0.30813,393,c393
0.307672,2073,c2073
0.307549,367,c367
0.306566,434,c434
0.306137,262,c262
0.305977,223,c223
0.305641,379,c379
0.305541,307,c307
0.304666,300,c300
0.304468,804,c804
0.303751,1828,c1828
0.303597,320,c320
0.302797,219,c219
0.302792,290,c290
0.300917,827,c827
0.299277,2042,c2042
0.298361,417,c417
0.296609,3430,c3430
0.295516,437,c437
0.293626,206,c206
0.29335,438,c438
0.293203,296,c296
0.293142,354,c354
0.291721,1011,c1011
0.291607,1004,c1004
0.291423,786,c786
0.290793,281,c281
0.289214,1971,c1971
0.289159,895,c895
0.288126,828,c828
0.288062,2263,c2263
0.287485,229,c229
0.287028,228,c228
0.286512,1735,c1735
0.286468,1977,c1977
0.286444,3185,c3185
0.285273,1251,c1251
0.284702,2528,c2528
0.284664,266,c266
0.284259,295,c295
0.283706,1973,c1973
0.283466,294,c294
0.283453,1976,c1976
0.282402,412,c412
0.282297,1003,c1003
0.281949,413,c413
0.281851,3262,c3262
0.281502,222,c222
0.281501,965,c965
0.281047,308,c308
0.280687,1974,c1974
0.28053,2298,c2298
0.280418,1969,c1969
0.280058,2902,c2902
0.279881,894,c894
0.278805,1972,c1972
0.278296,811,c811
0.277787,297,c297
0.275853,1970,c1970
0.275452,926,c926
0.274952,3200,c3200
0.274587,963,c963
0.273186,2929,c2929
0.273186,3184,c3184
0.273157,3357,c3357
0.273089,962,c962
0.27293,1002,c1002
0.272777,1316,c1316
0.271813,3199,c3199
0.271479,2045,c2045
0.271295,925,c925
0.270234,924,c924
0.26967,1975,c1975
0.269474,880,c880
0.269465,280,c280
0.269138,961,c961
0.269138,964,c964
0.268797,881,c881
0.268549,306,c306
0.267778,878,c878
0.267133,879,c879
0.266639,3198,c3198
0.265178,923,c923
0.265106,877,c877
0.264704,3197,c3197
0.262924,2848,c2848
0.261923,1270,c1270
0.258944,2296,c2296
0.256854,1315,c1315
0.25503,305,c305
0.251088,2297,c2297
0.247034,2630,c2630
0.247001,2585,c2585
0.245851,2752,c2752
0.244322,3209,c3209
0.243308,2299,c2299
0.24329,2300,c2300
0.23099,3284,c3284
0.21897,2688,c2688
0.217132,3421,c3421
0.216251,1692,c1692
0.21053,2822,c2822
0.210469,3366,c3366
0.209169,276,c276
0.20077,1634,c1634
0.198186,1991,c1991
0.197982,301,c301
0.19384,2411,c2411
0.183611,311,c311
0.183079,3268,c3268
0.182923,1635,c1635
0.182798,2615,c2615
0.177222,3226,c3226
0.174616,3413,c3413
0.171724,1184,c1184
0.169958,1457,c1457
0.165889,2400,c2400
0.165467,1587,c1587
0.164847,989,c989
0.16409,2860,c2860
0.163182,1776,c1776
0.162159,1552,c1552
0.162056,2467,c2467
0.161973,1720,c1720
0.16188,304,c304
0.16112,988,c988
0.159613,509,c509
0.156398,1925,c1925
0.155807,1048,c1048
0.155716,303,c303
0.155526,1800,c1800
0.155218,1185,c1185
0.155175,1908,c1908
0.154359,1636,c1636
0.154203,1549,c1549
0.153889,302,c302
0.15305,2574,c2574
0.152234,2314,c2314
0.150694,1801,c1801
0.150639,1878,c1878
0.150566,899,c899
0.149595,1937,c1937
0.149085,1873,c1873
0.148631,1881,c1881
0.148346,1182,c1182
0.148271,1914,c1914
0.148148,1906,c1906
0.147138,1912,c1912
0.146516,1547,c1547
0.146151,2758,c2758
0.144962,1922,c1922
0.144885,1962,c1962
0.144574,2308,c2308
0.143857,1183,c1183
0.143667,2475,c2475
0.142352,2362,c2362
0.141253,1539,c1539
0.141166,1762,c1762
0.140896,526,c526
0.140766,1894,c1894
0.14062,1774,c1774
0.140499,1891,c1891
0.140273,1902,c1902
0.139492,1885,c1885
0.139267,1939,c1939
0.139047,525,c525
0.138926,1941,c1941
0.138542,2318,c2318
0.138175,520,c520
0.13792,2185,c2185
0.137852,1921,c1921
0.137693,1915,c1915
0.13711,516,c516
0.136736,1697,c1697
0.136412,1883,c1883
0.13617,1928,c1928
0.135608,1783,c1783
0.135543,1775,c1775
0.135044,1943,c1943
0.134981,1784,c1784
0.13453,1911,c1911
0.134313,1942,c1942
0.13428,1802,c1802
0.133588,1893,c1893
0.133018,1879,c1879
0.132729,1929,c1929
0.132408,1960,c1960
0.132404,1892,c1892
0.132186,1904,c1904
0.132066,1910,c1910
0.131544,523,c523
0.130686,1698,c1698
0.13045,1961,c1961
0.130234,1909,c1909
0.130021,1840,c1840
0.129612,521,c521
0.129602,1923,c1923
0.129307,2457,c2457
0.128891,2504,c2504
0.128729,519,c519
0.128649,1907,c1907
0.128332,1920,c1920
0.128163,2186,c2186
0.127917,527,c527
0.127711,2188,c2188
0.127526,1782,c1782
0.127201,524,c524
0.126812,1897,c1897
0.12651,1778,c1778
0.126117,1913,c1913
0.125671,2189,c2189
0.12547,1772,c1772
0.125206,1770,c1770
0.125146,1890,c1890
0.125125,2321,c2321
0.124838,1551,c1551
0.124616,1696,c1696
0.123903,2372,c2372
0.123504,1898,c1898
0.123455,515,c515
0.122991,1924,c1924
0.122575,1927,c1927
0.122171,1550,c1550
0.121404,1780,c1780
0.120665,1887,c1887
0.120522,1779,c1779
0.12037,1889,c1889
0.119725,1903,c1903
0.119211,1838,c1838
0.119211,1839,c1839
0.118889,1896,c1896
0.118887,1886,c1886
0.118838,2187,c2187
0.118578,1981,c1981
0.118571,1777,c1777
0.118432,1695,c1695
0.118146,517,c517
0.117889,1990,c1990
0.117762,1781,c1781
0.11763,1905,c1905
0.117489,1785,c1785
0.116583,1833,c1833
0.116443,518,c518
0.116443,522,c522
0.116387,1771,c1771
0.115903,2537,c2537
0.115359,1926,c1926
0.115359,1938,c1938
0.115359,1940,c1940
0.114945,1880,c1880
0.114945,1882,c1882
0.111017,2534,c2534
0.110108,3491,c3491
0.109302,2793,c2793
0.109066,3319,c3319
0.108964,1888,c1888
0.108964,1884,c1884
0.106862,2541,c2541
0.106756,1049,c1049
0.105574,448,c448
0.104923,2491,c2491
0.102148,2546,c2546
0.101178,2055,c2055
0.099657,2686,c2686
0.099581,2676,c2676
0.099016,1050,c1050
0.095718,2675,c2675
0.093767,2379,c2379
0.092111,2747,c2747
0.092078,2826,c2826
0.091339,3358,c3358
0.090945,336,c336
0.090613,2823,c2823
0.088821,503,c503
0.088492,277,c277
0.088328,335,c335
0.087965,2725,c2725
0.087936,334,c334
0.087867,2640,c2640
0.086877,1829,c1829
0.086781,2732,c2732
0.086041,990,c990
0.085898,3378,c3378
0.084273,3352,c3352
0.083632,2639,c2639
0.082991,2543,c2543
0.082371,2840,c2840
0.080995,2739,c2739
0.080908,2722,c2722
0.080605,2196,c2196
0.080522,333,c333
0.080397,2680,c2680
0.080104,243,c243
0.078955,2538,c2538
0.07689,2595,c2595
0.076097,2839,c2839
0.074775,2672,c2672
0.074115,323,c323
0.073847,2542,c2542
0.072566,1688,c1688
0.072379,2873,c2873
0.071922,241,c241
0.071896,240,c240
0.071737,1689,c1689
0.071546,2582,c2582
0.070756,2059,c2059
0.070492,2746,c2746
0.070285,2753,c2753
0.070157,2213,c2213
0.069346,2540,c2540
0.06921,2611,c2611
0.068885,3372,c3372
0.067921,2535,c2535
0.067172,1506,c1506
0.066799,1504,c1504
0.066757,2788,c2788
0.066104,2683,c2683
0.065684,2559,c2559
0.065156,2846,c2846
0.065075,2415,c2415
0.064863,2835,c2835
0.06473,2714,c2714
0.06457,913,c913
0.064465,2842,c2842
0.062907,2212,c2212
0.062883,2562,c2562
0.06237,2214,c2214
0.061973,2649,c2649
0.061459,1471,c1471
0.061371,2880,c2880
0.060869,2852,c2852
0.060849,2636,c2636
0.060792,3415,c3415
0.060734,3374,c3374
0.060501,2421,c2421
0.060434,2845,c2845
0.060252,2796,c2796
0.059619,2847,c2847
0.059612,2833,c2833
0.058499,2792,c2792
0.058295,2651,c2651
0.058048,2850,c2850
0.05742,2787,c2787
0.056466,2786,c2786
0.056366,472,c472
0.056216,1740,c1740
0.056044,2757,c2757
0.05551,3192,c3192
0.055266,2789,c2789
0.055232,2567,c2567
0.055229,3377,c3377
0.054446,1686,c1686
0.054193,2743,c2743
0.053918,242,c242
0.053387,2596,c2596
0.053381,3393,c3393
0.053293,2266,c2266
0.052806,1687,c1687
0.05272,2784,c2784
0.052297,2684,c2684
0.052221,1715,c1715
0.052221,1716,c1716
0.052073,1685,c1685
0.0518,2517,c2517
0.05177,920,c920
0.051688,2791,c2791
0.051278,1713,c1713
0.050841,1680,c1680
0.050746,2265,c2265
0.05039,1491,c1491
0.050045,2363,c2363
0.050024,2594,c2594
0.049931,1596,c1596
0.049698,2510,c2510
0.049627,406,c406
0.049534,2581,c2581
0.049516,3211,c3211
0.049149,1789,c1789
0.049127,2519,c2519
0.048882,2834,c2834
0.048229,1714,c1714
0.048159,2584,c2584
0.048085,2591,c2591
0.047642,2408,c2408
0.047639,2726,c2726
0.047342,1605,c1605
0.04731,2745,c2745
0.047134,1681,c1681
0.047122,2865,c2865
0.047122,813,c813
0.046946,230,c230
0.04691,1447,c1447
0.046657,2402,c2402
0.04659,3434,c3434
0.04627,1604,c1604
0.045698,2397,c2397
0.045254,1027,c1027
0.04489,3392,c3392
0.044827,2061,c2061
0.04475,1062,c1062
0.044341,2868,c2868
0.043913,2875,c2875
0.043066,2035,c2035
0.043059,1599,c1599
0.042872,2893,c2893
0.042824,1643,c1643
0.042384,215,c215
0.042302,1598,c1598
0.042188,3474,c3474
0.04174,1227,c1227
0.041732,1213,c1213
0.041541,2230,c2230
0.041316,968,c968
0.041163,1644,c1644
0.04105,2449,c2449
0.041007,2276,c2276
0.040581,1610,c1610
0.040496,3387,c3387
0.040361,1007,c1007
0.040094,464,c464
0.040017,967,c967
0.039853,506,c506
0.039669,231,c231
0.039622,2229,c2229
0.039565,2157,c2157
0.03951,969,c969
0.03942,1827,c1827
0.039306,1600,c1600
0.039213,2450,c2450
0.038939,371,c371
0.038537,1755,c1755
0.038191,1682,c1682
0.038123,507,c507
0.038123,2228,c2228
0.037952,1597,c1597
0.037354,508,c508
0.037334,1595,c1595
0.037194,214,c214
0.036472,970,c970
0.03647,364,c364
0.036344,1217,c1217
0.035913,1709,c1709
0.035906,2011,c2011
0.035852,774,c774
0.035708,2451,c2451
0.035618,1216,c1216
0.035615,348,c348
0.035586,773,c773
0.035442,1621,c1621
0.034992,3282,c3282
0.034955,721,c721
0.033809,927,c927
0.033673,2866,c2866
0.033537,772,c772
0.033098,370,c370
0.032996,254,c254
0.032988,369,c369
0.0328,200,c200
0.03265,2490,c2490
0.03246,247,c247
0.032142,2485,c2485
0.03194,1619,c1619
0.031667,917,c917
0.031618,1683,c1683
0.03112,1620,c1620
0.031109,365,c365
0.031109,363,c363
0.030904,1433,c1433
0.030793,1684,c1684
0.030742,2486,c2486
0.030691,368,c368
0.030411,932,c932
0.030393,987,c987
0.030329,253,c253
0.030142,372,c372
0.030074,2522,c2522
0.029946,319,c319
0.029886,1930,c1930
0.029884,776,c776
0.029762,394,c394
0.029689,777,c777
0.029506,256,c256
0.029497,432,c432
0.029422,2508,c2508
0.0293,2336,c2336
0.028919,915,c915
0.028567,439,c439
0.028375,725,c725
0.028192,499,c499
0.028081,310,c310
0.027795,778,c778
0.027441,2048,c2048
0.027351,1030,c1030
0.027038,255,c255
0.026808,430,c430
0.026738,481,c481
0.026738,479,c479
0.026738,480,c480
0.026703,1931,c1931
0.026543,724,c724
0.02652,2515,c2515
0.026126,202,c202
0.026094,1035,c1035
0.026003,1041,c1041
0.025736,324,c324
0.025663,814,c814
0.025647,1933,c1933
0.025477,1826,c1826
0.025417,914,c914
0.025319,1260,c1260
0.025266,2516,c2516
0.024918,775,c775
0.024839,395,c395
0.024828,815,c815
0.0248,347,c347
0.024607,893,c893
0.024495,375,c375
0.024491,1874,c1874
0.024449,203,c203
0.024387,278,c278
0.02427,2010,c2010
0.023678,1820,c1820
0.023507,1436,c1436
0.02342,781,c781
0.02342,782,c782
0.02342,279,c279
0.023397,918,c918
0.023258,3195,c3195
0.022909,953,c953
0.022846,1876,c1876
0.022692,2488,c2488
0.022692,2509,c2509
0.022526,1875,c1875
0.022516,3196,c3196
0.022333,872,c872
0.022333,873,c873
0.022002,1708,c1708
0.021929,916,c916
0.021909,239,c239
0.02143,2507,c2507
0.021198,272,c272
0.02115,1031,c1031
0.020978,1932,c1932
0.020936,201,c201
0.020896,1425,c1425
0.020876,2489,c2489
0.020876,2487,c2487
0.020876,2506,c2506
0.020309,856,c856
0.020282,1419,c1419
0.020233,1029,c1029
0.020138,2573,c2573
0.020106,1821,c1821
0.019638,1901,c1901
0.019485,874,c874
0.019279,1529,c1529
0.019126,875,c875
0.018996,237,c237
0.018996,236,c236
0.018768,440,c440
0.018723,855,c855
0.018684,1257,c1257
0.018394,273,c273
0.018378,947,c947
0.018369,896,c896
0.018307,441,c441
0.018085,3445,c3445
0.018029,461,c461
0.018029,460,c460
0.018029,463,c463
0.018029,238,c238
0.017857,748,c748
0.017738,2335,c2335
0.017297,2334,c2334
0.017279,816,c816
0.017064,459,c459
0.017019,1036,c1036
0.017019,1037,c1037
0.016868,2149,c2149
0.016752,498,c498
0.016752,353,c353
0.016752,490,c490
0.016752,352,c352
0.01663,1429,c1429
0.016574,2148,c2148
0.016542,1622,c1622
0.016522,478,c478
0.016252,2520,c2520
0.016187,232,c232
0.016165,325,c325
0.016086,1483,c1483
0.016086,473,c473
0.016086,854,c854
0.015844,1540,c1540
0.01583,780,c780
0.01583,779,c779
0.015816,485,c485
0.015816,754,c754
0.015646,204,c204
0.015556,2869,c2869
0.015554,1594,c1594
0.015478,3182,c3182
0.015478,3183,c3183
0.015478,3179,c3179
0.015478,3170,c3170
0.015478,3176,c3176
0.015478,3171,c3171
0.015478,3180,c3180
0.015478,3172,c3172
0.015478,3178,c3178
0.015478,2930,c2930
0.015478,3174,c3174
0.015478,3177,c3177
0.015478,3181,c3181
0.015478,3175,c3175
0.015478,3173,c3173
0.015256,1175,c1175
0.015232,453,c453
0.015232,477,c477
0.015167,497,c497
0.01514,233,c233
0.01507,3493,c3493
0.01507,3492,c3492
0.015052,1426,c1426
0.014881,267,c267
0.014865,1167,c1167
0.014841,260,c260
0.01456,3446,c3446
0.014436,2151,c2151
0.014436,2150,c2150
0.014404,1258,c1258
0.014398,1959,c1959
0.014384,3429,c3429
0.014384,2521,c2521
0.014017,2369,c2369
0.013948,941,c941
0.013948,824,c824
0.013948,847,c847
0.013948,942,c942
0.013948,496,c496
0.013948,848,c848
0.013948,943,c943
0.013948,849,c849
0.013948,850,c850
0.013948,853,c853
0.013948,852,c852
0.013948,851,c851
0.013948,495,c495
0.013948,476,c476
0.013948,846,c846
0.013948,946,c946
0.013948,845,c845
0.013948,945,c945
0.013948,844,c844
0.013948,840,c840
0.013948,841,c841
0.013948,505,c505
0.013948,504,c504
0.013948,491,c491
0.013948,494,c494
0.013948,493,c493
0.013948,492,c492
0.013948,474,c474
0.013948,842,c842
0.013948,1040,c1040
0.013948,1038,c1038
0.013948,1039,c1039
0.013948,944,c944
0.013948,837,c837
0.013948,838,c838
0.013948,475,c475
0.013948,843,c843
0.013948,839,c839
0.013941,2043,c2043
0.01367,416,c416
0.013513,2198,c2198
0.013419,3308,c3308
0.013419,3364,c3364
0.013419,3306,c3306
0.013419,3363,c3363
0.013302,2242,c2242
0.013256,429,c429
0.013059,2393,c2393
0.013032,2310,c2310
0.012982,414,c414
0.012923,3375,c3375
0.012923,3307,c3307
0.012923,2394,c2394
0.012838,1848,c1848
0.012645,1637,c1637
0.012405,2270,c2270
0.012276,2009,c2009
0.012266,956,c956
0.012266,957,c957
0.012266,958,c958
0.012266,959,c959
0.012266,954,c954
0.012266,955,c955
0.012266,960,c960
0.012266,462,c462
0.012043,1936,c1936
0.012043,1935,c1935
0.012043,1934,c1934
0.011981,723,c723
0.011972,2235,c2235
0.011932,1428,c1428
0.011923,977,c977
0.01189,2243,c2243
0.01189,2244,c2244
0.011854,1895,c1895
0.011483,1446,c1446
0.011482,1862,c1862
0.011438,2483,c2483
0.011432,2077,c2077
0.011363,1877,c1877
0.011295,1272,c1272
0.011295,1273,c1273
0.01125,2392,c2392
0.011039,2275,c2275
0.010942,2479,c2479
0.010921,2838,c2838
0.010892,2316,c2316
0.010892,2317,c2317
0.010856,341,c341
0.010605,1206,c1206
0.010528,933,c933
0.010485,1476,c1476
0.010485,1475,c1475
0.010442,2199,c2199
0.010442,2205,c2205
0.010442,2200,c2200
0.010442,2203,c2203
0.010442,2208,c2208
0.010442,2202,c2202
0.010442,2207,c2207
0.010442,2204,c2204
0.010442,2206,c2206
0.010442,2210,c2210
0.010442,2201,c2201
0.010442,2209,c2209
0.010361,361,c361
0.01036,314,c314
0.01029,1608,c1608
0.010179,770,c770
0.010179,771,c771
0.010028,978,c978
0.009921,269,c269
0.009921,1592,c1592
0.009921,1593,c1593
0.009921,221,c221
0.009823,2502,c2502
0.009798,3301,c3301
0.009798,2665,c2665
0.009784,1076,c1076
0.009747,1607,c1607
0.00965,537,c537
0.009605,1899,c1899
0.009483,2471,c2471
0.009442,2153,c2153
0.009442,2154,c2154
0.009425,2470,c2470
0.009425,2472,c2472
0.009425,2468,c2468
0.009425,2474,c2474
0.009425,2469,c2469
0.009425,2473,c2473
0.009414,3379,c3379
0.00941,1641,c1641
0.00941,1639,c1639
0.00941,234,c234
0.00941,1640,c1640
0.00941,1638,c1638
0.009387,739,c739
0.009362,1478,c1478
0.009271,1515,c1515
0.009271,1541,c1541
0.009271,1546,c1546
0.009214,2781,c2781
0.009212,3386,c3386
0.00913,2539,c2539
0.009096,2780,c2780
0.008988,343,c343
0.008988,342,c342
0.008988,220,c220
0.008988,346,c346
0.008988,345,c345
0.008988,344,c344
0.008921,889,c889
0.008911,1516,c1516
0.008897,3193,c3193
0.008866,1477,c1477
0.00881,1861,c1861
0.00877,3235,c3235
0.00877,3234,c3234
0.008754,2348,c2348
0.008706,1615,c1615
0.008678,2083,c2083
0.008678,2099,c2099
0.008678,2128,c2128
0.008678,2088,c2088
0.008678,2095,c2095
0.008678,1794,c1794
0.008678,2129,c2129
0.008678,2097,c2097
0.008678,2134,c2134
0.008678,2131,c2131
0.008654,991,c991
0.008654,985,c985
0.008588,2044,c2044
0.008569,2240,c2240
0.008558,1472,c1472
0.008551,1730,c1730
0.00855,1950,c1950
0.00855,1944,c1944
0.00855,1945,c1945
0.00855,1951,c1951
0.00855,1958,c1958
0.00855,1953,c1953
0.00855,1957,c1957
0.00855,1952,c1952
0.00855,1954,c1954
0.008547,1645,c1645
0.008503,2625,c2625
0.008461,287,c287
0.008461,235,c235
0.008427,1005,c1005
0.008424,2659,c2659
0.008424,3214,c3214
0.008424,2666,c2666
0.008424,2668,c2668
0.008424,2768,c2768
0.008424,2669,c2669
0.008424,2870,c2870
0.008424,2828,c2828
0.008424,2667,c2667
0.008424,2664,c2664
0.008424,2660,c2660
0.008424,2661,c2661
0.008424,2663,c2663
0.008424,2662,c2662
0.008424,3215,c3215
0.008424,2831,c2831
0.008424,2658,c2658
0.008182,2085,c2085
0.008157,1059,c1059
0.008008,2626,c2626
0.007988,1214,c1214
0.007904,1609,c1609
0.007881,2364,c2364
0.007836,2013,c2013
0.00783,2532,c2532
0.007763,1204,c1204
0.007763,741,c741
0.00766,2772,c2772
0.00766,2719,c2719
0.00766,3304,c3304
0.00766,2779,c2779
0.00766,3360,c3360
0.00766,2552,c2552
0.00766,2390,c2390
0.007609,2767,c2767
0.007609,3213,c3213
0.007601,188,c188
0.00757,3253,c3253
0.00757,2599,c2599
0.00757,2417,c2417
0.00757,3254,c3254
0.00757,3390,c3390
0.007514,1642,c1642
0.007437,2086,c2086
0.007427,2211,c2211
0.0074,408,c408
0.00738,2271,c2271
0.00738,2272,c2272
0.00738,2347,c2347
0.00738,2352,c2352
0.00738,2351,c2351
0.00738,2350,c2350
0.00738,2353,c2353
0.00738,2354,c2354
0.00738,2365,c2365
0.00738,2368,c2368
0.00738,2367,c2367
0.00738,2366,c2366
0.00738,2349,c2349
0.00738,2273,c2273
0.00738,2309,c2309
0.00738,2346,c2346
0.00738,2274,c2274
0.00738,2345,c2345
0.007304,2087,c2087
0.007304,2126,c2126
0.007304,2084,c2084
0.007304,2130,c2130
0.007304,2089,c2089
0.007304,2132,c2132
0.007304,2133,c2133
0.007304,2125,c2125
0.007304,2135,c2135
0.007304,2152,c2152
0.007304,2058,c2058
0.007304,2082,c2082
0.007304,1795,c1795
0.007304,2090,c2090
0.007304,2091,c2091
0.007304,2092,c2092
0.007304,2093,c2093
0.007304,2122,c2122
0.007304,2123,c2123
0.007304,2124,c2124
0.007304,2121,c2121
0.007304,2098,c2098
0.007304,2096,c2096
0.007304,2094,c2094
0.007304,2127,c2127
0.007219,2448,c2448
0.007133,1545,c1545
0.007133,1542,c1542
0.007133,1544,c1544
0.007133,1543,c1543
0.007108,1955,c1955
0.007108,1773,c1773
0.007108,1956,c1956
0.007074,2418,c2418
0.007074,2600,c2600
0.007074,2641,c2641
0.007074,2601,c2601
0.007074,3391,c3391
0.007074,2642,c2642
0.007074,2598,c2598
0.007038,1205,c1205
0.007007,1006,c1006
0.007005,2564,c2564
0.006887,2103,c2103
0.006887,2102,c2102
0.006887,2101,c2101
0.006887,2100,c2100
0.006818,3478,c3478
0.006677,950,c950
0.006419,2570,c2570
0.006419,2572,c2572
0.006286,2797,c2797
0.006286,2799,c2799
0.006286,2778,c2778
0.006286,2800,c2800
0.006286,2798,c2798
0.006286,2801,c2801
0.006286,2777,c2777
0.006286,2568,c2568
0.006286,3362,c3362
0.006286,2830,c2830
0.006286,2802,c2802
0.006286,2829,c2829
0.006286,3376,c3376
0.006286,2774,c2774
0.006286,2776,c2776
0.006286,2571,c2571
0.006286,2720,c2720
0.006286,2718,c2718
0.006286,2775,c2775
0.006286,3302,c3302
0.006286,2769,c2769
0.006286,2770,c2770
0.006286,2391,c2391
0.006286,2569,c2569
0.006286,2587,c2587
0.006286,2773,c2773
0.006286,2771,c2771
0.006286,3361,c3361
0.006286,3303,c3303
0.006286,3332,c3332
0.006286,3335,c3335
0.006286,3329,c3329
0.006286,3305,c3305
0.006286,3334,c3334
0.006286,3330,c3330
0.006286,3331,c3331
0.006286,3333,c3333
0.006215,1061,c1061
0.006214,2241,c2241
0.006133,1008,c1008
0.006133,1009,c1009
0.006092,1263,c1263
0.006074,3449,c3449
0.006062,3194,c3194
0.005988,409,c409
0.005988,407,c407
0.005919,1010,c1010
0.005876,1197,c1197
0.005876,1198,c1198
0.00585,980,c980
0.00585,984,c984
0.00585,1060,c1060
0.00585,979,c979
0.00585,983,c983
0.00585,1564,c1564
0.00585,981,c981
0.00585,982,c982
0.005625,1018,c1018
0.00547,1195,c1195
0.005397,939,c939
0.005397,936,c936
0.005397,919,c919
0.005397,935,c935
0.005397,937,c937
0.005397,940,c940
0.005397,938,c938
0.005274,2245,c2245
0.005274,2246,c2246
0.005266,1900,c1900
0.004683,451,c451
0.004683,396,c396
0.004636,1481,c1481
0.004525,1754,c1754
0.004443,2513,c2513
0.004323,1299,c1299
0.00426,1864,c1864
0.00426,1869,c1869
0.00426,1863,c1863
0.00426,1870,c1870
0.00426,1867,c1867
0.00426,1868,c1868
0.00426,1866,c1866
0.00426,1865,c1865
0.004199,3484,c3484
0.00418,3276,c3276
0.004119,2526,c2526
0.003901,190,c190
0.003842,3444,c3444
0.003743,512,c512
0.003743,449,c449
0.003743,450,c450
0.003743,511,c511
0.003669,2315,c2315
0.003615,210,c210
0.003592,1729,c1729
0.003592,1724,c1724
0.003592,1728,c1728
0.003592,2075,c2075
0.003592,2076,c2076
0.003592,1727,c1727
0.003592,1726,c1726
0.003592,1725,c1725
0.003592,2074,c2074
0.003549,934,c934
0.003539,740,c740
0.003539,742,c742
0.003508,2480,c2480
0.003323,1742,c1742
0.003266,3485,c3485
0.003252,1271,c1271
0.003243,186,c186
0.003243,187,c187
0.003129,1295,c1295
0.003071,1278,c1278
0.003071,752,c752
0.003061,1343,c1343
0.003061,1342,c1342
0.003061,1331,c1331
0.003061,1345,c1345
0.003061,1346,c1346
0.003061,1347,c1347
0.003061,1344,c1344
0.003061,1348,c1348
0.003061,1341,c1341
0.003061,1349,c1349
0.003061,1340,c1340
0.003061,1339,c1339
0.003061,1337,c1337
0.003061,1338,c1338
0.003061,1377,c1377
0.003061,1336,c1336
0.003061,1327,c1327
0.003061,1328,c1328
0.003061,1326,c1326
0.003061,1325,c1325
0.003061,1335,c1335
0.003061,1334,c1334
0.003061,1330,c1330
0.003061,1332,c1332
0.003061,1333,c1333
0.003061,1329,c1329
0.003061,1376,c1376
0.003061,1391,c1391
0.003061,1383,c1383
0.003061,1406,c1406
0.003061,1384,c1384
0.003061,1362,c1362
0.003061,1385,c1385
0.003061,1370,c1370
0.003061,1369,c1369
0.003061,1379,c1379
0.003061,1354,c1354
0.003061,1368,c1368
0.003061,1380,c1380
0.003061,1382,c1382
0.003061,1381,c1381
0.003061,1386,c1386
0.003061,1405,c1405
0.003061,1390,c1390
0.003061,1353,c1353
0.003061,1400,c1400
0.003061,1399,c1399
0.003061,1371,c1371
0.003061,1398,c1398
0.003061,1401,c1401
0.003061,1402,c1402
0.003061,1403,c1403
0.003061,1352,c1352
0.003061,1387,c1387
0.003061,1372,c1372
0.003061,1404,c1404
0.003061,1388,c1388
0.003061,1373,c1373
0.003061,1375,c1375
0.003061,1393,c1393
0.003061,1389,c1389
0.003061,1378,c1378
0.003061,1397,c1397
0.003061,1396,c1396
0.003061,1395,c1395
0.003061,1366,c1366
0.003061,1350,c1350
0.003061,1394,c1394
0.003061,1359,c1359
0.003061,1360,c1360
0.003061,1365,c1365
0.003061,1361,c1361
0.003061,1392,c1392
0.003061,1363,c1363
0.003061,1357,c1357
0.003061,1356,c1356
0.003061,1358,c1358
0.003061,1374,c1374
0.003061,1351,c1351
0.003061,1355,c1355
0.003061,1364,c1364
0.003061,1367,c1367
0.002998,1980,c1980
0.002998,1979,c1979
0.002998,1978,c1978
0.002852,1947,c1947
0.002852,1946,c1946
0.002852,1949,c1949
0.002852,1948,c1948
0.002805,415,c415
0.002805,876,c876
0.002805,1601,c1601
0.002783,3495,c3495
0.002783,3494,c3494
0.002762,248,c248
0.002735,1222,c1222
0.002682,212,c212
0.002682,211,c211
0.002682,213,c213
0.002662,185,c185
0.002575,2764,c2764
0.002575,3221,c3221
0.002575,2765,c2765
0.002575,2763,c2763
0.002575,3222,c3222
0.002575,2481,c2481
0.002575,3223,c3223
0.002575,2482,c2482
0.002575,2766,c2766
0.002575,3220,c3220
0.002575,2527,c2527
0.002575,3218,c3218
0.002575,3385,c3385
0.002575,2853,c2853
0.002575,3219,c3219
0.002575,2854,c2854
0.002575,2856,c2856
0.002575,2855,c2855
0.002575,3216,c3216
0.002575,3217,c3217
0.002575,3384,c3384
0.002575,2857,c2857
0.002575,3381,c3381
0.002575,3380,c3380
0.002575,3382,c3382
0.002575,3383,c3383
0.002388,1809,c1809
0.002388,1805,c1805
0.002388,1803,c1803
0.002388,1804,c1804
0.002388,1808,c1808
0.002388,1807,c1807
0.002388,1810,c1810
0.002388,1819,c1819
0.002388,1812,c1812
0.002388,1813,c1813
0.002388,1814,c1814
0.002388,1818,c1818
0.002388,1811,c1811
0.002388,1816,c1816
0.002388,1815,c1815
0.002388,1817,c1817
0.002375,1511,c1511
0.002305,2514,c2514
0.002217,362,c362
0.002185,1131,c1131
0.002185,1132,c1132
0.002185,1158,c1158
0.002185,1133,c1133
0.002185,1134,c1134
0.002185,1098,c1098
0.002185,1130,c1130
0.002185,1157,c1157
0.002185,1135,c1135
0.002185,1129,c1129
0.002185,1159,c1159
0.002185,1099,c1099
0.002185,1318,c1318
0.002185,1097,c1097
0.002185,1320,c1320
0.002185,1319,c1319
0.002185,1321,c1321
0.002185,1096,c1096
0.002185,1322,c1322
0.002185,1141,c1141
0.002185,1142,c1142
0.002185,1136,c1136
0.002185,1317,c1317
0.002185,1314,c1314
0.002185,1156,c1156
0.002185,1143,c1143
0.002185,1144,c1144
0.002185,1077,c1077
0.002185,1127,c1127
0.002185,1155,c1155
0.002185,1300,c1300
0.002185,1301,c1301
0.002185,1147,c1147
0.002185,1303,c1303
0.002185,1148,c1148
0.002185,1302,c1302
0.002185,1304,c1304
0.002185,1150,c1150
0.002185,1308,c1308
0.002185,1309,c1309
0.002185,1307,c1307
0.002185,1305,c1305
0.002185,1306,c1306
0.002185,1149,c1149
0.002185,1146,c1146
0.002185,1128,c1128
0.002185,1125,c1125
0.002185,1124,c1124
0.002185,1126,c1126
0.002185,1153,c1153
0.002185,1154,c1154
0.002185,1313,c1313
0.002185,1323,c1323
0.002185,1311,c1311
0.002185,1123,c1123
0.002185,1122,c1122
0.002185,1151,c1151
0.002185,1152,c1152
0.002185,1145,c1145
0.002185,1312,c1312
0.002185,1324,c1324
0.002185,1140,c1140
0.002185,1085,c1085
0.002185,1111,c1111
0.002185,1084,c1084
0.002185,1109,c1109
0.002185,1112,c1112
0.002185,1110,c1110
0.002185,1108,c1108
0.002185,1093,c1093
0.002185,1090,c1090
0.002185,1091,c1091
0.002185,1089,c1089
0.002185,1086,c1086
0.002185,1087,c1087
0.002185,1113,c1113
0.002185,1114,c1114
0.002185,1310,c1310
0.002185,1119,c1119
0.002185,1082,c1082
0.002185,1120,c1120
0.002185,1083,c1083
0.002185,1121,c1121
0.002185,1081,c1081
0.002185,1118,c1118
0.002185,1117,c1117
0.002185,1138,c1138
0.002185,1115,c1115
0.002185,1116,c1116
0.002185,1080,c1080
0.002185,1092,c1092
0.002185,1088,c1088
0.002185,1139,c1139
0.002185,1106,c1106
0.002185,1095,c1095
0.002185,1137,c1137
0.002185,1102,c1102
0.002185,1104,c1104
0.002185,1103,c1103
0.002185,1079,c1079
0.002185,1105,c1105
0.002185,1101,c1101
0.002185,1100,c1100
0.002185,1078,c1078
0.002185,1094,c1094
0.002185,1107,c1107
0.002138,1259,c1259
0.002138,1514,c1514
0.002138,1196,c1196
0.002138,1215,c1215
0.002138,1493,c1493
0.002138,1494,c1494
0.002138,1492,c1492
0.002138,1482,c1482
0.002138,1512,c1512
0.002138,1513,c1513
0.002138,1480,c1480
0.002138,1479,c1479
0.001975,189,c189
0.001868,378,c378
0.001868,351,c351
0.001868,1603,c1603
0.001868,377,c377
0.001868,1606,c1606
0.001868,1602,c1602
0.001868,1611,c1611
0.001868,315,c315
0.001868,376,c376
0.001868,1434,c1434
0.001868,431,c431
0.001857,331,c331
0.00185,2904,c2904
0.00185,2920,c2920
0.00185,2903,c2903
0.00185,2910,c2910
0.00185,2907,c2907
0.00185,2911,c2911
0.00185,2905,c2905
0.00185,2909,c2909
0.00185,2906,c2906
0.00185,2912,c2912
0.00185,2908,c2908
0.00185,3448,c3448
0.00185,3486,c3486
0.00185,3473,c3473
0.00185,3470,c3470
0.00185,3476,c3476
0.00185,3461,c3461
0.00185,3469,c3469
0.00185,3487,c3487
0.00185,3475,c3475
0.00185,3467,c3467
0.00185,3466,c3466
0.00185,3468,c3468
0.00185,3471,c3471
0.00185,3472,c3472
0.00185,3450,c3450
0.00185,3488,c3488
0.00185,3447,c3447
0.001832,2033,c2033
0.001832,2031,c2031
0.001832,2032,c2032
0.001832,2024,c2024
0.001832,2264,c2264
0.001832,2023,c2023
0.001832,2034,c2034
0.001832,2025,c2025
0.001832,2026,c2026
0.001832,2029,c2029
0.001832,2027,c2027
0.001832,2028,c2028
0.001832,2030,c2030
0.001789,252,c252
0.001789,251,c251
0.001531,2968,c2968
0.001531,3003,c3003
0.001531,2967,c2967
0.001531,2994,c2994
0.001531,2993,c2993
0.001531,3004,c3004
0.001531,2966,c2966
0.001531,2997,c2997
0.001531,2995,c2995
0.001531,3000,c3000
0.001531,3001,c3001
0.001531,3002,c3002
0.001531,2999,c2999
0.001531,2996,c2996
0.001531,2998,c2998
0.001531,3053,c3053
0.001531,2992,c2992
0.001531,2983,c2983
0.001531,2991,c2991
0.001531,2974,c2974
0.001531,2975,c2975
0.001531,2976,c2976
0.001531,2977,c2977
0.001531,2969,c2969
0.001531,2973,c2973
0.001531,2979,c2979
0.001531,2972,c2972
0.001531,2970,c2970
0.001531,2960,c2960
0.001531,2971,c2971
0.001531,2978,c2978
0.001531,2961,c2961
0.001531,2990,c2990
0.001531,2985,c2985
0.001531,2987,c2987
0.001531,2988,c2988
0.001531,2989,c2989
0.001531,2986,c2986
0.001531,2984,c2984
0.001531,2962,c2962
0.001531,3006,c3006
0.001531,2980,c2980
0.001531,2981,c2981
0.001531,2982,c2982
0.001531,3005,c3005
0.001531,3049,c3049
0.001531,3007,c3007
0.001531,3008,c3008
0.001531,3033,c3033
0.001531,3034,c3034
0.001531,3035,c3035
0.001531,3032,c3032
0.001531,3031,c3031
0.001531,3030,c3030
0.001531,3027,c3027
0.001531,3028,c3028
0.001531,3029,c3029
0.001531,3036,c3036
0.001531,3037,c3037
0.001531,3038,c3038
0.001531,3041,c3041
0.001531,3042,c3042
0.001531,3044,c3044
0.001531,3043,c3043
0.001531,3045,c3045
0.001531,3047,c3047
0.001531,3039,c3039
0.001531,3040,c3040
0.001531,3046,c3046
0.001531,3026,c3026
0.001531,3025,c3025
0.001531,2958,c2958
0.001531,3048,c3048
0.001531,3012,c3012
0.001531,3051,c3051
0.001531,3050,c3050
0.001531,3052,c3052
0.001531,2965,c2965
0.001531,3009,c3009
0.001531,3010,c3010
0.001531,3011,c3011
0.001531,3013,c3013
0.001531,3014,c3014
0.001531,3024,c3024
0.001531,3022,c3022
0.001531,3023,c3023
0.001531,3020,c3020
0.001531,3021,c3021
0.001531,3019,c3019
0.001531,3015,c3015
0.001531,3016,c3016
0.001531,3017,c3017
0.001531,3018,c3018
0.001531,2959,c2959
0.001531,2964,c2964
0.001531,2957,c2957
0.001531,3115,c3115
0.001531,3116,c3116
0.001531,3118,c3118
0.001531,3114,c3114
0.001531,3113,c3113
0.001531,3112,c3112
0.001531,3111,c3111
0.001531,3110,c3110
0.001531,3117,c3117
0.001531,3119,c3119
0.001531,3087,c3087
0.001531,3126,c3126
0.001531,3127,c3127
0.001531,3120,c3120
0.001531,3125,c3125
0.001531,3124,c3124
0.001531,3123,c3123
0.001531,3122,c3122
0.001531,3121,c3121
0.001531,3109,c3109
0.001531,3108,c3108
0.001531,3107,c3107
0.001531,3094,c3094
0.001531,3095,c3095
0.001531,3106,c3106
0.001531,3093,c3093
0.001531,3092,c3092
0.001531,3091,c3091
0.001531,2956,c2956
0.001531,3089,c3089
0.001531,3096,c3096
0.001531,3097,c3097
0.001531,3098,c3098
0.001531,3103,c3103
0.001531,3105,c3105
0.001531,3104,c3104
0.001531,3102,c3102
0.001531,3099,c3099
0.001531,3101,c3101
0.001531,3100,c3100
0.001531,3128,c3128
0.001531,3129,c3129
0.001531,3130,c3130
0.001531,3158,c3158
0.001531,3159,c3159
0.001531,3151,c3151
0.001531,3157,c3157
0.001531,3156,c3156
0.001531,3155,c3155
0.001531,3154,c3154
0.001531,3153,c3153
0.001531,3160,c3160
0.001531,3161,c3161
0.001531,3162,c3162
0.001531,3167,c3167
0.001531,3169,c3169
0.001531,3168,c3168
0.001531,3166,c3166
0.001531,3163,c3163
0.001531,3165,c3165
0.001531,3164,c3164
0.001531,3152,c3152
0.001531,3150,c3150
0.001531,3131,c3131
0.001531,3137,c3137
0.001531,3138,c3138
0.001531,3149,c3149
0.001531,3136,c3136
0.001531,3135,c3135
0.001531,3134,c3134
0.001531,3133,c3133
0.001531,3132,c3132
0.001531,3139,c3139
0.001531,3140,c3140
0.001531,3141,c3141
0.001531,3146,c3146
0.001531,3148,c3148
0.001531,3147,c3147
0.001531,3145,c3145
0.001531,3142,c3142
0.001531,3144,c3144
0.001531,3143,c3143
0.001531,3088,c3088
0.001531,3090,c3090
0.001531,3086,c3086
0.001531,2935,c2935
0.001531,2934,c2934
0.001531,2936,c2936
0.001531,2932,c2932
0.001531,2937,c2937
0.001531,2933,c2933
0.001531,2931,c2931
0.001531,2939,c2939
0.001531,3054,c3054
0.001531,3055,c3055
0.001531,2963,c2963
0.001531,3085,c3085
0.001531,2951,c2951
0.001531,2938,c2938
0.001531,2940,c2940
0.001531,3057,c3057
0.001531,2947,c2947
0.001531,2946,c2946
0.001531,2948,c2948
0.001531,2944,c2944
0.001531,2949,c2949
0.001531,2945,c2945
0.001531,2952,c2952
0.001531,2941,c2941
0.001531,2942,c2942
0.001531,2955,c2955
0.001531,2943,c2943
0.001531,2953,c2953
0.001531,2954,c2954
0.001531,3056,c3056
0.001531,2950,c2950
0.001531,3058,c3058
0.001531,3072,c3072
0.001531,3074,c3074
0.001531,3073,c3073
0.001531,3071,c3071
0.001531,3076,c3076
0.001531,3069,c3069
0.001531,3068,c3068
0.001531,3075,c3075
0.001531,3077,c3077
0.001531,3066,c3066
0.001531,3082,c3082
0.001531,3084,c3084
0.001531,3083,c3083
0.001531,3081,c3081
0.001531,3078,c3078
0.001531,3080,c3080
0.001531,3079,c3079
0.001531,3067,c3067
0.001531,3070,c3070
0.001531,3065,c3065
0.001531,3063,c3063
0.001531,3064,c3064
0.001531,3060,c3060
0.001531,3059,c3059
0.001531,3062,c3062
0.001531,3061,c3061
0.001414,1026,c1026
0.00137,3281,c3281
0.00137,3277,c3277
0.00137,3497,c3497
0.00137,3496,c3496
0.00137,2624,c2624
0.00137,3280,c3280
0.00137,3279,c3279
0.00137,3278,c3278
0.001284,328,c328
0.001284,332,c332
0.001284,330,c330
0.001284,329,c329
0.001284,454,c454
0.001284,327,c327
0.001284,802,c802
0.001284,326,c326
0.000933,1591,c1591
0.000933,1590,c1590
0.000933,1589,c1589
0.000933,1279,c1279
0.000933,318,c318
0.000933,317,c317
0.000933,1277,c1277
0.000933,268,c268
0.000933,316,c316
0.000894,249,c249
0.000894,250,c250
0.000894,259,c259
0.000874,2,c2
0.000874,109,c109
0.000874,184,c184
0.000874,61,c61
0.000874,60,c60
0.000874,63,c63
0.000874,62,c62
0.000874,64,c64
0.000874,69,c69
0.000874,67,c67
0.000874,66,c66
0.000874,65,c65
0.000874,59,c59
0.000874,58,c58
0.000874,57,c57
0.000874,50,c50
0.000874,49,c49
0.000874,56,c56
0.000874,51,c51
0.000874,52,c52
0.000874,53,c53
0.000874,54,c54
0.000874,55,c55
0.000874,68,c68
0.000874,70,c70
0.000874,92,c92
0.000874,84,c84
0.000874,83,c83
0.000874,86,c86
0.000874,85,c85
0.000874,87,c87
0.000874,71,c71
0.000874,90,c90
0.000874,89,c89
0.000874,88,c88
0.000874,82,c82
0.000874,81,c81
0.000874,80,c80
0.000874,73,c73
0.000874,72,c72
0.000874,79,c79
0.000874,74,c74
0.000874,75,c75
0.000874,76,c76
0.000874,77,c77
0.000874,78,c78
0.000874,48,c48
0.000874,47,c47
0.000874,46,c46
0.000874,16,c16
0.000874,15,c15
0.000874,18,c18
0.000874,17,c17
0.000874,19,c19
0.000874,45,c45
0.000874,22,c22
0.000874,21,c21
0.000874,20,c20
0.000874,14,c14
0.000874,13,c13
0.000874,12,c12
0.000874,4,c4
0.000874,3,c3
0.000874,10,c10
0.000874,5,c5
0.000874,6,c6
0.000874,7,c7
0.000874,8,c8
0.000874,9,c9
0.000874,23,c23
0.000874,24,c24
0.000874,25,c25
0.000874,39,c39
0.000874,38,c38
0.000874,36,c36
0.000874,40,c40
0.000874,41,c41
0.000874,42,c42
0.000874,43,c43
0.000874,44,c44
0.000874,37,c37
0.000874,35,c35
0.000874,26,c26
0.000874,28,c28
0.000874,27,c27
0.000874,34,c34
0.000874,29,c29
0.000874,30,c30
0.000874,31,c31
0.000874,32,c32
0.000874,33,c33
0.000874,91,c91
0.000874,93,c93
0.000874,183,c183
0.000874,153,c153
0.000874,152,c152
0.000874,155,c155
0.000874,154,c154
0.000874,156,c156
0.000874,161,c161
0.000874,159,c159
0.000874,158,c158
0.000874,157,c157
0.000874,151,c151
0.000874,150,c150
0.000874,149,c149
0.000874,142,c142
0.000874,141,c141
0.000874,148,c148
0.000874,143,c143
0.000874,144,c144
0.000874,145,c145
0.000874,146,c146
0.000874,147,c147
0.000874,160,c160
0.000874,162,c162
0.000874,94,c94
0.000874,176,c176
0.000874,175,c175
0.000874,178,c178
0.000874,177,c177
0.000874,179,c179
0.000874,163,c163
0.000874,182,c182
0.000874,181,c181
0.000874,180,c180
0.000874,174,c174
0.000874,173,c173
0.000874,172,c172
0.000874,165,c165
0.000874,164,c164
0.000874,171,c171
0.000874,166,c166
0.000874,167,c167
0.000874,168,c168
0.000874,169,c169
0.000874,170,c170
0.000874,140,c140
0.000874,139,c139
0.000874,138,c138
0.000874,107,c107
0.000874,106,c106
0.000874,110,c110
0.000874,108,c108
0.000874,111,c111
0.000874,137,c137
0.000874,114,c114
0.000874,113,c113
0.000874,112,c112
0.000874,105,c105
0.000874,104,c104
0.000874,103,c103
0.000874,96,c96
0.000874,95,c95
0.000874,102,c102
0.000874,97,c97
0.000874,98,c98
0.000874,99,c99
0.000874,100,c100
0.000874,101,c101
0.000874,115,c115
0.000874,116,c116
0.000874,117,c117
0.000874,131,c131
0.000874,130,c130
0.000874,128,c128
0.000874,132,c132
0.000874,133,c133
0.000874,134,c134
0.000874,135,c135
0.000874,136,c136
0.000874,129,c129
0.000874,127,c127
0.000874,118,c118
0.000874,120,c120
0.000874,119,c119
0.000874,126,c126
0.000874,121,c121
0.000874,122,c122
0.000874,123,c123
0.000874,124,c124
0.000874,125,c125
0.000874,11,c11
0.000874,1,c1
0.000874,538,c538
0.000874,662,c662
0.000874,663,c663
0.000874,660,c660
0.000874,661,c661
0.000874,659,c659
0.000874,665,c665
0.000874,656,c656
0.000874,657,c657
0.000874,658,c658
0.000874,664,c664
0.000874,666,c666
0.000874,539,c539
0.000874,674,c674
0.000874,675,c675
0.000874,672,c672
0.000874,673,c673
0.000874,671,c671
0.000874,667,c667
0.000874,668,c668
0.000874,669,c669
0.000874,670,c670
0.000874,655,c655
0.000874,654,c654
0.000874,653,c653
0.000874,639,c639
0.000874,640,c640
0.000874,637,c637
0.000874,638,c638
0.000874,636,c636
0.000874,652,c652
0.000874,633,c633
0.000874,634,c634
0.000874,635,c635
0.000874,641,c641
0.000874,642,c642
0.000874,643,c643
0.000874,650,c650
0.000874,651,c651
0.000874,644,c644
0.000874,649,c649
0.000874,648,c648
0.000874,647,c647
0.000874,646,c646
0.000874,645,c645
0.000874,676,c676
0.000874,677,c677
0.000874,678,c678
0.000874,709,c709
0.000874,710,c710
0.000874,707,c707
0.000874,708,c708
0.000874,706,c706
0.000874,701,c701
0.000874,703,c703
0.000874,704,c704
0.000874,705,c705
0.000874,711,c711
0.000874,712,c712
0.000874,713,c713
0.000874,720,c720
0.000874,722,c722
0.000874,714,c714
0.000874,719,c719
0.000874,718,c718
0.000874,717,c717
0.000874,716,c716
0.000874,715,c715
0.000874,702,c702
0.000874,700,c700
0.000874,679,c679
0.000874,686,c686
0.000874,687,c687
0.000874,684,c684
0.000874,685,c685
0.000874,683,c683
0.000874,699,c699
0.000874,680,c680
0.000874,681,c681
0.000874,682,c682
0.000874,688,c688
0.000874,689,c689
0.000874,690,c690
0.000874,697,c697
0.000874,698,c698
0.000874,691,c691
0.000874,696,c696
0.000874,695,c695
0.000874,694,c694
0.000874,693,c693
0.000874,692,c692
0.000874,632,c632
0.000874,631,c631
0.000874,630,c630
0.000874,569,c569
0.000874,570,c570
0.000874,567,c567
0.000874,568,c568
0.000874,566,c566
0.000874,572,c572
0.000874,563,c563
0.000874,564,c564
0.000874,565,c565
0.000874,571,c571
0.000874,573,c573
0.000874,629,c629
0.000874,581,c581
0.000874,582,c582
0.000874,579,c579
0.000874,580,c580
0.000874,578,c578
0.000874,574,c574
0.000874,575,c575
0.000874,576,c576
0.000874,577,c577
0.000874,562,c562
0.000874,561,c561
0.000874,560,c560
0.000874,546,c546
0.000874,547,c547
0.000874,544,c544
0.000874,545,c545
0.000874,543,c543
0.000874,559,c559
0.000874,540,c540
0.000874,541,c541
0.000874,542,c542
0.000874,548,c548
0.000874,549,c549
0.000874,550,c550
0.000874,557,c557
0.000874,558,c558
0.000874,551,c551
0.000874,556,c556
0.000874,555,c555
0.000874,554,c554
0.000874,553,c553
0.000874,552,c552
0.000874,583,c583
0.000874,584,c584
0.000874,585,c585
0.000874,616,c616
0.000874,617,c617
0.000874,614,c614
0.000874,615,c615
0.000874,613,c613
0.000874,586,c586
0.000874,610,c610
0.000874,611,c611
0.000874,612,c612
0.000874,618,c618
0.000874,619,c619
0.000874,620,c620
0.000874,627,c627
0.000874,628,c628
0.000874,621,c621
0.000874,626,c626
0.000874,625,c625
0.000874,624,c624
0.000874,623,c623
0.000874,622,c622
0.000874,609,c609
0.000874,608,c608
0.000874,607,c607
0.000874,593,c593
0.000874,594,c594
0.000874,591,c591
0.000874,592,c592
0.000874,590,c590
0.000874,606,c606
0.000874,587,c587
0.000874,588,c588
0.000874,589,c589
0.000874,595,c595
0.000874,596,c596
0.000874,597,c597
0.000874,604,c604
0.000874,605,c605
0.000874,598,c598
0.000874,603,c603
0.000874,602,c602
0.000874,601,c601
0.000874,600,c600
0.000874,599,c599
0.000597,1170,c1170
0.000437,3498,c3498


==> Figures/attribute_correlation.tikz <==
\begin{tikzpicture}
	\begin{axis}[
% 	xtick={0,300,600,900,1273},
% 	ytick={0,0.2,0.4,0.6,0.8,1},
% 	yticklabels={0,0.2,0.4,0.6,0.8,1},
	height=6cm, 
	width=9cm,
	grid=major,
% 	ymin=0, ymax=1,
% 	legend columns=4,
% 	mark repeat={5},
	legend style={
		column sep=0.5ex,
	},	
% 	legend entries={},
% 	legend to name=commonlegend,
% 	ylabel style={align=center},
	ylabel={Information Gain},
	xlabel={Amino Acids},
% 	ylabel shift=-1cm,
	]
	\addplot+[only marks, mark size=1.0pt,mark options={blue},
	scatter/classes={a={black}, b={black}},
	scatter, 
% 	mark=*, 
	scatter src=explicit symbolic,
% 	nodes near coords*={\Label},
% 	visualization depends on={value \thisrow{label} \as \Label}
	] table[x={column},y={IG}, col sep=comma] {Attributes.csv};
	\end{axis}
	\end{tikzpicture}
	
